Functorial Question Answering

Distributional compositional (DisCo) models are functors that compute the meaning of a sentence from the meaning of its words. We show that DisCo models in the category of sets and relations correspond precisely to relational databases. As a consequence, we get complexity-theoretic reductions from semantics and entailment of a fragment of natural language to evaluation and containment of conjunctive queries, respectively. Finally, we define question answering as an NP-complete problem.

==> pictures/question.tikz <==

		\node [style=none] (0) at (6, 0) {};
		\node [style=none] (1) at (5, 1) {};
		\node [style=none] (2) at (4, 0) {};
		\node [style=none] (3) at (5, 0) {};
		\node [style=none] (4) at (2, 0) {};
		\node [style=none] (5) at (1, 1) {};
		\node [style=none] (6) at (0, 0) {};
		\node [style=none] (7) at (0.5, 0) {};
		\node [style=none] (8) at (1.5, 0) {};
		\node [style=none] (10) at (1, 0.25) {infl};
		\node [style=none] (11) at (5, 0.25) {phil};
		\node [scale=0.5, circle, fill=black] (12) at (8, 1) {BOLD};
		\node [style=none] (13) at (12, 0) {};
		\node [style=none] (14) at (11, 1) {};
		\node [style=none] (15) at (10, 0) {};
		\node [style=none] (16) at (10.5, 0) {};
		\node [style=none] (17) at (11, 0.25) {disc};
		\node [style=none] (18) at (11.5, 0) {};
		\node [style=none] (19) at (12.75, 0) {};
		\node [style=none] (20) at (13.75, 1) {};
		\node [style=none] (21) at (14.75, 0) {};
		\node [style=none] (22) at (13.75, 0) {};
		\node [style=none] (23) at (13.75, 0.25) {};
		\node [style=none] (24) at (13.75, 0.25) {calc};
		\node [scale=0.5, circle, fill=black] (26) at (5, -0.75) {BOLD};
		\node [style=none] (27) at (3, 0.25) {a};
		\node [style=none] (28) at (8, 0.25) {who};
		\node [style=none] (29) at (-1, 0) {};
		\node [style=none] (30) at (-3, 0) {};
		\node [style=none] (31) at (-2, 0.25) {Who};
		\node [style=none] (32) at (15.5, 0.25) {};
		\node [style=none] (33) at (15.5, 0.25) {?};
		\node [style=none] (34) at (-3, -3) {};
		\node [scale=0.5, circle, fill=black] (37) at (3, 0) {BOLD};
		\node [style=none] (38) at (7, 0) {};
		\node [style=none] (39) at (8, 0) {};
		\node [style=none] (40) at (9, 0) {};
		\node [style=none] (41) at (4, -1.5) {};
		\node [style=none] (42) at (6, -1.5) {};

		\draw (6.center) to (5.center);
		\draw (6.center) to (4.center);
		\draw (4.center) to (5.center);
		\draw (2.center) to (1.center);
		\draw (1.center) to (0.center);
		\draw (0.center) to (2.center);
		\draw (15.center) to (14.center);
		\draw (14.center) to (13.center);
		\draw (13.center) to (15.center);
		\draw (19.center) to (20.center);
		\draw (20.center) to (21.center);
		\draw (21.center) to (19.center);
		\draw [bend right=90, looseness=1.25] (18.center) to (22.center);
		\draw (3.center) to (26.center);
		\draw [bend left=90, looseness=2.00] (7.center) to (29.center);
		\draw [bend left=90, looseness=1.50] (30.center) to (29.center);
		\draw (30.center) to (34.center);
		\draw [in=0, out=180, looseness=1.25] (26.center) to (41.center);
		\draw [in=180, out=0, looseness=1.25] (26.center) to (42.center);
		\draw [in=-90, out=-180] (41.center) to (37.center);
		\draw [in=-90, out=0] (42.center) to (38.center);
		\draw [in=-180, out=90, looseness=1.25] (38.center) to (12.center);
		\draw (12.center) to (39.center);
		\draw [in=90, out=0, looseness=1.25] (12.center) to (40.center);
		\draw [bend right=90, looseness=1.75] (40.center) to (16.center);
		\draw [bend left=90, looseness=1.50] (39.center) to (8.center);

